A Symbolic Transformation Language and its Application to a Multiscale Method

The context of this work is the design of a software, called MEMSALab, dedicated to the automatic derivation of multiscale models of arrays of micro- and nanosystems. In this domain a model is a partial differential equation. Multiscale methods approximate it by another partial differential equation which can be numerically simulated in a reasonable time. The challenge consists in taking into account a wide range of geometries combining thin and periodic structures with the possibility of multiple nested scales. In this paper we present a transformation language that will make the development of MEMSALab more feasible. It is proposed as a Maple package for rule-based programming, rewriting strategies and their combination with standard Maple code. We illustrate the practical interest of this language by using it to encode two examples of multiscale derivations, namely the two-scale limit of the derivative operator and the two-scale model of the stationary heat equation.

==> GradientProof/gradient.proof.trace.txt <==
------ Reduction Of Left Hand Side Term--------
------ STEP 1 --------
 Integral([TSTM(Omega), TSTm(Omega)],ScalProd(T(gradient(u,{x})),v),{x, y})
=
 Integral(Omega,ScalProd(gradient(u,{x}),TS(v)),{x})
----- STEP 2 ---------
=
 Integral(Omega,ScalProd(gradient(u,set(x)),B(v)+BigO(1,Epsilon)),set(x))
=
 Integral(Omega,ScalProd(gradient(u,set(x)),B(v)),set(x))
  +Integral(Omega,ScalProd(gradient(u,set(x)),BigO(3,Epsilon)),set(x))
=
 Integral(Omega,ScalProd(gradient(u,set(x)),B(v)),set(x))+BigO(7,Epsilon)
------- STEP 3 -------
=
 Integral(partial([Omega, set(x)]),u*ScalProd(B(v),Eta(set(x))),s(set(x)))
  -Integral(Omega,u*div(B(v),set(x)),set(x))+BigO(7,Epsilon)
=
 Integral(partial([Omega, set(x)]),u*ScalProd(0,Eta(set(x))),s(set(x)))
  -Integral(Omega,u*div(B(v),set(x)),set(x))+BigO(7,Epsilon)
=
 -Integral(Omega,u*div(B(v),set(x)),set(x))+BigO(7,Epsilon)
----- LHSTERM 4 ---------
=
 -Integral(Omega,u*(B(div(v,set(x)))+1/Epsilon*B(div(v,{y}))),set(x))+BigO(7,Epsilon)
=
 -Integral(Omega,u*B(div(v,set(x)))+u/Epsilon*B(div(v,{y})),set(x))+BigO(7,Epsilon)
=
 -Integral(Omega,u*B(div(v,set(x))),set(x))
 -Integral(Omega,u/Epsilon*B(div(v,set(y))),set(x))+BigO(7,Epsilon)
----- LHSTERM 5 ---------
=
 -Integral(Omega,u*B(div(v,set(x))),set(x))
 -Integral(Omega,1/Epsilon*(TS(div(v,set(y))
 +Epsilon*ScalProd(y,gradient(div(v,set(y)),set(x))))
 +Epsilon*BigO(8,Epsilon))*u,set(x))+BigO(7,Epsilon)
=
 -Integral(Omega,u*(TS(div(v,set(x)))+BigO(11,Epsilon)),set(x))
 -Integral(Omega,1/Epsilon*(TS(div(v,set(y))
 +Epsilon*ScalProd(y,gradient(div(v,set(y)),set(x))))
 +Epsilon*BigO(10,Epsilon))*u,set(x))+BigO(7,Epsilon)
=
 -Integral(Omega,u*TS(div(v,set(x)))+u*BigO(13,Epsilon),set(x))
 -Integral(Omega,1/Epsilon*u*TS(div(v,set(y))
 +Epsilon*ScalProd(y,gradient(div(v,set(y)),set(x))))
 +u*BigO(10,Epsilon),set(x))+BigO(7,Epsilon)
=
 -Integral(Omega,u*TS(div(v,set(x)))+u*BigO(13,Epsilon),set(x))
 -Integral(Omega,u*TS(1/Epsilon*(div(v,set(y))
 +Epsilon*ScalProd(y,gradient(div(v,set(y)),set(x)))))
 +u*BigO(10,Epsilon),set(x))+BigO(7,Epsilon)
=
 -Integral(Omega,u*TS(div(v,set(x)))+u*BigO(13,Epsilon),set(x))
 -Integral(Omega,u*TS(1/Epsilon*div(v,set(y))
 +ScalProd(y,gradient(div(v,set(y)),set(x))))
 +u*BigO(10,Epsilon),set(x))+BigO(7,Epsilon)
=
 -Integral(Omega,u*TS(div(v,set(x))),set(x))
 -Integral(Omega,u*BigO(13,Epsilon),set(x))
 -Integral(Omega,u*TS(1/Epsilon*div(v,set(y))
 +ScalProd(y,gradient(div(v,set(y)),set(x)))),set(x))
 -Integral(Omega,u*BigO(10,Epsilon),set(x))+BigO(7,Epsilon) 
=
 -Integral(Omega,u*TS(div(v,set(x))),set(x))+BigO(21,Epsilon)
 -Integral(Omega,u*TS(1/Epsilon*div(v,set(y))
 +ScalProd(y,gradient(div(v,set(y)),set(x)))),set(x))
----- LHSTERM 6 ---------
=
 -Integral([TSTM(Omega), TSTm(Omega)],div(v,set(x))*T(u),{x, y})+BigO(21,Epsilon)
 -Integral([TSTM(Omega), TSTm(Omega)],(1/Epsilon*div(v,set(y))
 +ScalProd(y,gradient(div(v,set(y)),set(x))))*T(u),{x, y})
=
 -Integral([TSTM(Omega), TSTm(Omega)],div(v,set(x))*T(u),{x, y})+BigO(21,Epsilon)
 -Integral([TSTM(Omega), TSTm(Omega)],T(u)/Epsilon*div(v,set(y))
 +T(u)*ScalProd(y,gradient(div(v,set(y)),set(x))),{x, y})
------ LHSTERM 7 --------
=
 -Integral(list(TSTM(Omega),TSTm(Omega)),div(v,set(x))*T(u),set(x,y))+BigO(21,Epsilon)
 -Integral(list(TSTM(Omega),TSTm(Omega)),1/Epsilon*(u0+Epsilon*u1+Epsilon*ScalProd(y,gradient(u0,set(x)))
 +Epsilon*BigO(22,Epsilon))*div(v,set(y))+T(u)*ScalProd(y,gradient(div(v,set(y)),set(x))),set(x,y))
=
 -Integral(list(TSTM(Omega),TSTm(Omega)),div(v,set(x))*(u0+BigO(25,Epsilon)),set(x,y))
 +BigO(21,Epsilon)-Integral(list(TSTM(Omega),TSTm(Omega)),1/Epsilon*(u0+Epsilon*u1
 +Epsilon*ScalProd(y,gradient(u0,set(x)))+Epsilon*BigO(24,Epsilon))*div(v,set(y))
 +(u0+BigO(26,Epsilon))*ScalProd(y,gradient(div(v,set(y)),set(x))),set(x,y))
=
 -Integral(list(TSTM(Omega),TSTm(Omega)),div(v,set(x))*u0+div(v,set(x))*BigO(29,Epsilon),set(x,y))
 +BigO(21,Epsilon)
 -Integral(list(TSTM(Omega),TSTm(Omega)),1/Epsilon*div(v,set(y))*u0
 +div(v,set(y))*u1+div(v,set(y))*ScalProd(y,gradient(u0,set(x)))
 +div(v,set(y))*BigO(24,Epsilon)+ScalProd(y,gradient(div(v,set(y)),set(x)))*u0
 +ScalProd(y,gradient(div(v,set(y)),set(x)))*BigO(30,Epsilon),set(x,y))
=
 -Integral(list(TSTM(Omega),TSTm(Omega)),div(v,set(x))*u0,set(x,y))
 -Integral(list(TSTM(Omega),TSTm(Omega)),div(v,set(x))*BigO(29,Epsilon),set(x,y))+BigO(21,Epsilon)
 -Integral(list(TSTM(Omega),TSTm(Omega)),div(v,set(y))*u1,set(x,y))
 -Integral(list(TSTM(Omega),TSTm(Omega)),div(v,set(y))*BigO(24,Epsilon),set(x,y))
 -Integral(list(TSTM(Omega),TSTm(Omega)),div(v,set(y))*ScalProd(y,gradient(u0,set(x))),set(x,y))
 -Integral(list(TSTM(Omega),TSTm(Omega)),ScalProd(y,gradient(div(v,set(y)),set(x)))*u0,set(x,y))
 -Integral(list(TSTM(Omega),TSTm(Omega)),ScalProd(y,gradient(div(v,set(y)),set(x)))*BigO(30,Epsilon),set(x,y))
 -Integral(list(TSTM(Omega),TSTm(Omega)),1/Epsilon*div(v,set(y))*u0,set(x,y))
=
 -Integral(list(TSTM(Omega),TSTm(Omega)),div(v,set(x))*u0,set(x,y))+BigO(38,Epsilon)
 -Integral(list(TSTM(Omega),TSTm(Omega)),div(v,set(y))*u1,set(x,y))
 -Integral(list(TSTM(Omega),TSTm(Omega)),div(v,set(y))*ScalProd(y,gradient(u0,set(x))),set(x,y))
 -Integral(list(TSTM(Omega),TSTm(Omega)),ScalProd(y,gradient(div(v,set(y)),set(x)))*u0,set(x,y))
 -Integral(list(TSTM(Omega),TSTm(Omega)),1/Epsilon*div(v,set(y))*u0,set(x,y))
------ LHSTERM 8  --------
=
 Integral(list(TSTM(Omega),TSTm(Omega)),ScalProd(gradient(u0,set(x)),v),set(x,y))+BigO(38,Epsilon)
 +Integral(list(TSTM(Omega),TSTm(Omega)),ScalProd(gradient(u1,set(y)),v),set(x,y))
 +Integral(list(TSTM(Omega),TSTm(Omega)),ScalProd(gradient(ScalProd(y,gradient(u0,set(x))),set(y)),v),set(x,y))
 -Integral(list(TSTM(Omega),TSTm(Omega)),ScalProd(y,gradient(div(v,set(y)),set(x)))*u0,set(x,y))
 +Integral(list(TSTM(Omega),TSTm(Omega)),ScalProd(gradient(1/Epsilon*u0,set(y)),v),set(x,y)) 
=
 Integral(list(TSTM(Omega),TSTm(Omega)),ScalProd(gradient(u0,set(x)),v),set(x,y))+BigO(38,Epsilon)
 +Integral(list(TSTM(Omega),TSTm(Omega)),ScalProd(gradient(u1,set(y)),v),set(x,y))
 +Integral(list(TSTM(Omega),TSTm(Omega)),ScalProd(gradient(ScalProd(y,gradient(u0,set(x))),set(y)),v),set(x,y))
 -Integral(partial([list(TSTM(Omega),TSTm(Omega)), set(x)]),u0*div(v,set(y))*ScalProd(y,Eta(set(x))),s(set(x)))
 +Integral(list(TSTM(Omega),TSTm(Omega)),div(v,set(y))*ScalProd(y,gradient(u0,set(x))),set(x,y))
 +Integral(list(TSTM(Omega),TSTm(Omega)),ScalProd(gradient(1/Epsilon*u0,set(y)),v),set(x,y))
=
 Integral(list(TSTM(Omega),TSTm(Omega)),ScalProd(gradient(u0,set(x)),v),set(x,y))+BigO(38,Epsilon)
 +Integral(list(TSTM(Omega),TSTm(Omega)),ScalProd(gradient(u1,set(y)),v),set(x,y))
 +Integral(partial(list(list(TSTM(Omega),TSTm(Omega)),set(x))),ScalProd(0,v),s(set(x)))
 +Integral(list(TSTM(Omega),TSTm(Omega)),ScalProd(0,v),set(x,y))
=
 Integral(list(TSTM(Omega),TSTm(Omega)),ScalProd(gradient(u0,set(x)),v),set(x,y))+BigO(38,Epsilon)
 +Integral(list(TSTM(Omega),TSTm(Omega)),ScalProd(gradient(u1,set(y)),v),set(x,y))
=
 Integral([TSTM(Omega), TSTm(Omega)],ScalProd(gradient(u0,set(x))+gradient(u1,set(y)),v),{x, y})+BigO(39,Epsilon)
=
 Integral(list(TSTM(Omega),TSTm(Omega)),ScalProd(gradient(u0,set(x)),v),set(x,y))
 +Integral(list(TSTM(Omega),TSTm(Omega)),ScalProd(gradient(u1,set(y)),v),set(x,y))+BigO(39,Epsilon)
------------------------------ 
------  The  Left and Right Hand Side Terms match up to:
=
 BigO(41,Epsilon) 

